Learning-Based MIMO Channel Estimation under Spectrum Efficient Pilot Allocation and Feedback

Wireless links using massive MIMO transceivers are vital for next generation wireless communications networks networks. Precoding in Massive MIMO transmission requires accurate downlink channel state information (CSI). Many recent works have effectively applied deep learning (DL) to jointly train UE-side compression networks for delay domain CSI and a BS-side decoding scheme. Vitally, these works assume that the full delay domain CSI is available at the UE, but in reality, the UE must estimate the delay domain based on a limited number of frequency domain pilots. In this work, we propose a linear pilot-to-delay (P2D) estimator that transforms sparse frequency pilots to the truncated delay CSI. We show that the P2D estimator is accurate under frequency downsampling, and we demonstrate that the P2D estimate can be effectively utilized with existing autoencoder-based CSI estimation networks. In addition to accounting for pilot-based estimates of downlink CSI, we apply unrolled optimization networks to emulate iterative solutions to compressed sensing (CS), and we demonstrate better estimation performance than prior autoencoder-based DL networks. Finally, we investigate the efficacy of trainable CS networks for in a differential encoding network for time-varying CSI estimation, and we propose a new network, MarkovNet-ISTA-ENet, comprised of both a CS network for initial CSI estimation and multiple autoencoders to estimate the error terms. We demonstrate that this heterogeneous network has better asymptotic performance than networks comprised of only one type of network.

==> figure/00_downlink_feedback.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '00_downlink_feedback.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{576.41007551bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.491838)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{00_downlink_feedback.pdf}}%
    \put(0.22047633,1.38759723){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Pilot Positions\\(Across multiple timeslots)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{00_downlink_feedback.pdf}}%
    \put(0.21884867,1.4753905){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Base Station (BS)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{00_downlink_feedback.pdf}}%
    \put(0.50831092,1.14706331){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Pilots\end{tabular}}}}%
    \put(0.51314632,0.83609459){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Feedback\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{00_downlink_feedback.pdf}}%
    \put(0.23389573,1.00155148){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Interpolated Downlink\\CSI Estimate\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{00_downlink_feedback.pdf}}%
    \put(0.22594048,0.06892596){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Superresolution Downlink\\CSI Estimate\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{00_downlink_feedback.pdf}}%
    \put(0.80568423,1.16537244){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Pilot-based Downlink\\CSI Estimates\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{00_downlink_feedback.pdf}}%
    \put(0.80755555,1.24492807){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}User Equipment (UE)\end{tabular}}}}%
    \put(0.22070166,0.52936377){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Superresolution\\Network\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{00_downlink_feedback.pdf}}%
  \end{picture}%
\endgroup%


==> figure/00_downlink_feedback_horiz.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '00_downlink_feedback_horiz.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{660.44155812bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.64710881)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{00_downlink_feedback_horiz.pdf}}%
    \put(0.12540277,0.59705933){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Pilot Positions\\(Across multiple timeslots)\end{tabular}}}}%
    \put(0.51746645,0.63747648){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Base Station (BS)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{00_downlink_feedback_horiz.pdf}}%
    \put(0.12602523,0.33388331){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Pilots\end{tabular}}}}%
    \put(0.39040191,0.33388331){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Feedback\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{00_downlink_feedback_horiz.pdf}}%
    \put(0.38242687,0.59593258){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Interpolated Downlink\\CSI Estimate\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{00_downlink_feedback_horiz.pdf}}%
    \put(0.6259938,0.50528596){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Superresolution\\Network\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{00_downlink_feedback_horiz.pdf}}%
    \put(0.87640689,0.59593258){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Superresolution Downlink\\CSI Estimate\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{00_downlink_feedback_horiz.pdf}}%
    \put(0.25093135,0.22875424){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Pilot-based Downlink\\CSI Estimates\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{00_downlink_feedback_horiz.pdf}}%
    \put(0.25201067,0.00286599){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}User Equipment (UE)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{00_downlink_feedback_horiz.pdf}}%
  \end{picture}%
\endgroup%


==> figure/00_uplink_pilots.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '00_uplink_pilots.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{483.40341162bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.76431774)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{00_uplink_pilots.pdf}}%
    \put(0.78561197,1.5355372){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Uplink Pilot Positions\\(Across multiple timeslots)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{00_uplink_pilots.pdf}}%
    \put(0.22460479,1.74735399){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Base Station (BS)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{00_uplink_pilots.pdf}}%
    \put(0.5101871,1.47385651){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Pilots\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{00_uplink_pilots.pdf}}%
    \put(0.23596672,1.02205545){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Interpolated Downlink\\CSI Estimate\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{00_uplink_pilots.pdf}}%
    \put(0.2224085,0.55416778){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Superresolution\\Network\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{00_uplink_pilots.pdf}}%
    \put(0.22780127,0.0667803){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Superresolution Downlink\\CSI Estimate\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{00_uplink_pilots.pdf}}%
    \put(0.80215788,1.61525444){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}User Equipment (UE)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{00_uplink_pilots.pdf}}%
    \put(0.22175071,1.21275423){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Reciprocity Model\\+ Interpolation\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{00_uplink_pilots.pdf}}%
    \put(0.22173487,1.67787878){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Pilot-based Uplink\\CSI Estimates\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{00_uplink_pilots.pdf}}%
  \end{picture}%
\endgroup%


==> figure/00_uplink_pilots_fixed.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '00_uplink_pilots_fixed.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{483.40341162bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.76431774)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{00_uplink_pilots_fixed.pdf}}%
    \put(0.78561195,1.53553723){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Uplink Pilot Positions\\(Across multiple timeslots)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{00_uplink_pilots_fixed.pdf}}%
    \put(0.22460479,1.74735399){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Base Station (BS)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{00_uplink_pilots_fixed.pdf}}%
    \put(0.51018717,1.47385648){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Pilots\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{00_uplink_pilots_fixed.pdf}}%
    \put(0.2359667,1.02205547){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Interpolated Downlink\\CSI Estimate\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{00_uplink_pilots_fixed.pdf}}%
    \put(0.2224085,0.55416777){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Superresolution\\Network\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{00_uplink_pilots_fixed.pdf}}%
    \put(0.22780125,0.06678036){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Superresolution Downlink\\CSI Estimate\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{00_uplink_pilots_fixed.pdf}}%
    \put(0.80215786,1.61525446){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}User Equipment (UE)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{00_uplink_pilots_fixed.pdf}}%
    \put(0.22175071,1.21275421){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Reciprocity Model\\+ Interpolation\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{00_uplink_pilots_fixed.pdf}}%
    \put(0.22173488,1.67787873){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Pilot-based Uplink\\CSI Estimates\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{00_uplink_pilots_fixed.pdf}}%
  \end{picture}%
\endgroup%


==> figure/01_p2d_pilots_diag.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '01_p2d_pilots_diag.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{649.26534818bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6294957)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{01_p2d_pilots_diag.pdf}}%
    \put(0.3029595,0.61957724){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\frac{1}{DR_f} = \frac{N_f}{M_f}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{01_p2d_pilots_diag.pdf}}%
    \put(0.07057597,0.49248687){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$D$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{01_p2d_pilots_diag.pdf}}%
    \put(0.05440384,0.58737349){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Spatial (Antenna)\end{tabular}}}}%
    \put(0.88216809,0.00291534){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Frequency (Subcarrier)\end{tabular}}}}%
    \put(0.98019568,0.55108558){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{P}_1$\end{tabular}}}}%
    \put(0.98019568,0.51241853){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{P}_2$\end{tabular}}}}%
    \put(0.98019568,0.47375151){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{P}_3$\end{tabular}}}}%
    \put(0.98019568,0.43508448){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{P}_4$\end{tabular}}}}%
    \put(0.98019568,0.39643546){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{P}_1$\end{tabular}}}}%
    \put(0.98019568,0.35776841){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{P}_2$\end{tabular}}}}%
    \put(0.98019568,0.31910139){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{P}_3$\end{tabular}}}}%
    \put(0.98019568,0.28043436){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{P}_4$\end{tabular}}}}%
    \put(0.98102079,0.19049152){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{P}_1$\end{tabular}}}}%
    \put(0.98102079,0.15182447){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{P}_2$\end{tabular}}}}%
    \put(0.98102079,0.11315746){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{P}_3$\end{tabular}}}}%
    \put(0.98102079,0.07449042){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{P}_4$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figure/autoencoder_schematic.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'autoencoder_schematic.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{433.36198461bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61208588)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{autoencoder_schematic.pdf}}%
    \put(0.09077411,0.2891942){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf H$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{autoencoder_schematic.pdf}}%
    \put(0.90109148,0.28947926){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{\mathbf H}$\end{tabular}}}}%
    \put(0.69464903,0.28961899){\color[rgb]{0.03529412,0.17254902,0.28235294}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$g(\mathbf Z, \theta_d)$\end{tabular}}}}%
    \put(0.28176424,0.2907098){\color[rgb]{0.77254902,0.58039216,0.20392157}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$f(\mathbf H, \theta_e)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{autoencoder_schematic.pdf}}%
    \put(0.22480491,0.57182211){\color[rgb]{0.77254902,0.58039216,0.20392157}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Encoder\end{tabular}}}}%
    \put(0.63975774,0.58427069){\color[rgb]{0.03529412,0.17254902,0.28235294}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Decoder\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{autoencoder_schematic.pdf}}%
    \put(0.49687471,0.28645629){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf Z$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{autoencoder_schematic.pdf}}%
  \end{picture}%
\endgroup%


==> latex.json <==
{
    "latex-workshop.latex.recipes": [{
    "name": "xelatex",
    "tools": [
        "xelatex"
    ]
  }, {
    "name": "latexmk",
    "tools": [
        "latexmk"
    ]
  },
  
  {
    "name": "pdflatex -> bibtex -> pdflatex*2",
    "tools": [
        "pdflatex",
        "bibtex",
        "pdflatex",
        "pdflatex"
    ]
  }
  ],
  "latex-workshop.latex.tools": [{
  "name": "latexmk",
  "command": "latexmk",
  "args": [
    "-synctex=1",
    "-interaction=nonstopmode",
    "-file-line-error",
    "-pdf",
    "%DOC%"
  ]
  }, {
  "name": "xelatex",
  "command": "xelatex",
  "args": [
    "-synctex=1",
    "-interaction=nonstopmode",
    "-file-line-error",
    "%DOC%"
  ]
  }, {
  "name": "pdflatex",
  "command": "pdflatex",
  "args": [
    "-synctex=1",
    "-interaction=nonstopmode",
    "-file-line-error",
    "%DOC%"
  ]
  }, {
  "name": "bibtex",
  "command": "bibtex",
  "args": [
    "%DOCFILE%"
  ]
  }],
  "latex-workshop.view.pdf.viewer": "tab",
  "latex-workshop.latex.clean.fileTypes": [
  "*.aux",
  "*.bbl",
  "*.blg",
  "*.idx",
  "*.ind",
  "*.lof",
  "*.lot",
  "*.out",
  "*.toc",
  "*.acn",
  "*.acr",
  "*.alg",
  "*.glg",
  "*.glo",
  "*.gls",
  "*.ist",
  "*.fls",
  "*.log",
  "*.fdb_latexmk"
  ],
  "editor.wordWrap": "on",
  }
